Diffutoon-2: Toon Shading with Video Diffusion Models

Toon shading renders objects with a flat, stylized appearance. Diffusion models open a new route to this task by transforming photorealistic videos into an anime style. However, existing approaches often rely on curated source and style training pairs or additional visual references. Diffutoon avoids these requirements through structure guidance and colorization, but builds on an image diffusion backbone with short-window motion modules and repeated overlapping-window denoising. We present Diffutoon-2, a video diffusion framework that learns toon shading through animation reconstruction. Two complementary modules independently reconstruct animation clips from outlines and blurred colors, with the video backbone frozen. At inference, the modules jointly guide generation using the same types of conditions extracted from photorealistic footage, requiring neither cross-domain training pairs nor external style references. Extensive experiments demonstrate that Diffutoon-2 outperforms both general-purpose and domain-specific baselines, across quantitative metrics and human evaluation.

==> prompts/global_prompt_display.txt <==
The following {n} images are sampled across an entire video
approximately {dur} seconds long. They are presented in chronological order,
from the beginning to the end of the video.
They provide sparse coverage, not a complete record of every event.

Write a concise caption describing the video as a whole.

Requirements:
- Establish the main subjects, their arrangement, and the visible setting
  or background. Do not infer a specific location.
- Summarize the major visible changes in chronological order.
- When different subjects change at different times, preserve that distinction.
- Use consistent, visually grounded names for the subjects.
- Do not invent events between sampled frames or imply continuous observation.
- Do not claim a "complete process" or a "fully completed" transition unless
  the visible starting and ending states support that description.
- Describe appearance changes without guessing their causes.
- Do not describe shot type, camera movement, or lens focal length.
- Avoid exhaustive object inventories and generic closing sentences.
- Do not mention the supplied images or these instructions.

Prefer 60-120 words, but use fewer when appropriate. Maximum 150 words.

Return exactly:
{
  "global_caption": "<caption>"
}


==> prompts/inference_wrapper.txt <==
Generate a Japanese anime-style cartoon video with clean line work and flat cel-shaded colors, following the outlines of the line-art video and the colors, lighting and motion of the blurred video.
detailed_description:
{local_caption}


==> prompts/local_block_display.txt <==

Optional reference description of the whole video:
<global_reference>
{global_caption}
</global_reference>

Use this reference only to help identify and name subjects that are also
visible in the current segment.

Rules for using the reference:
- The current segment's images are the primary evidence.
- Reuse entity names only when the visual correspondence is clear.
- Do not inherit colors, poses, positions, openness, maturity, motion,
  or event timing from the reference.
- Do not retell an earlier or later event as if it happens in this segment.
- An event mentioned in the reference may already be complete, may still
  be underway, or may not occur in this segment at all.
- If the reference conflicts with the images, follow the images.
- If an identity or structure is uncertain, use a neutral visual description
  rather than repeating an unsupported specific label.
- Do not mention the reference, other segments, or these instructions.

Final check before returning JSON:
Every temporal claim must be supported by the current segment's images.
In particular, verify any claim that something starts, becomes, opens,
bends, turns, fades, or finishes.


==> prompts/position_block_display.txt <==

Position of this segment in the video:
- Whole video length: approximately {total_dur} seconds.
- This segment covers approximately {start} s to {end} s.
- This is segment {index} of {count}.


==> prompts/system_prompt_display.txt <==
You are a precise visual captioning assistant for a video generation pipeline.
Write entirely in English. Output only valid JSON with the requested key.

Grounding rules:
- Treat the supplied images as visual evidence. Reference text is secondary
  and must never override the images.
- Describe the main visible subjects, their relevant appearance, the setting,
  and clearly supported actions or changes.
- Separate an observed state from a transition. An object being bent does not
  by itself show that it bends during this segment.
- Describe a transition only when earlier and later supplied frames support it.
  Do not invent its onset, completion, intermediate steps, or cause.
- Keep references to the same entity consistent. If a small structure cannot
  be identified reliably, describe its visible appearance rather than guessing
  its anatomical identity or treating it as a new object.
- Do not invent subtle movement to make a mostly static segment eventful.
  Conversely, do not suppress clearly visible changes.
- Do not claim that every frame or every detail is unchanged from sampled
  images alone.
- Prefer concrete visual description over interpretation or generic closing
  statements. Omit uncertain details that are not essential.


==> prompts/training_colorization.txt <==
subject_definitions:
<Video Blur> is the reference video providing the original animation, character motion, camera trajectory, and temporal structure.

summary:
[reference generation] The target video is a high-quality Japanese anime generated with reference to <Video Blur>, featuring crisp clean linework, flat cel-shaded color regions with sharp shadow boundaries, vivid saturated colors, and sharp details, following the composition, animation timing, and motion of <Video Blur>.

retention_analysis:
<Video Blur> (motion, framing, and temporal structure): fully_preserved - the camera motion, character movements, framing, and overall pacing from <Video Blur> are fully preserved while generating clean, sharp anime visuals.

detailed_description:
{clip_caption}

overall_soundscape:
N/A

non_diegetic_music:
N/A


==> prompts/training_structure.txt <==
subject_definitions:
<Video Line-art> is the source line-art video that defines every visual element of the output: composition, character layout, poses, object placement, motion paths, and camera movement.

summary:
[reference generation] The target video is a fully colored anime rendering of <Video Line-art>. This is a rendering task: the line art already specifies the complete content, and the output only adds color, shading, lighting.

retention_analysis:
<Video Line-art> (composition, motion, camera, and all visual content): fully_preserved — every character position, pose, object, spatial layout, motion trajectory, and camera movement in the line art is retained exactly in the output.

detailed_description:
{clip_caption}


==> prompts/user_prompt_display.txt <==
The following {n} images are sampled from one video segment
approximately {dur} seconds long. They are presented in chronological order,
from the beginning to the end of this segment.
They are samples, not every frame of the video.

Write a standalone caption of this segment only.

Before writing, check:
1. What is already true in the earliest supplied frame?
2. What visibly changes across the supplied frames?
3. What is true in the latest supplied frame?

Caption requirements:
- Briefly establish the main subjects, their arrangement, and the background.
- Prioritize the actions or changes that distinguish this segment.
- When a meaningful change is visible, describe it in temporal order.
  Include the starting or ending state when needed to make the change clear.
- If a process is already underway at the start, do not describe it as newly
  beginning. Use "continues" only when further change is visible here.
- If little changes, describe the visible state concisely. Do not invent
  swaying, shifting, unfolding, or other minor motion.
- Use "opens", "bends", "turns", "fades", or similar change verbs only when
  supported by differences between earlier and later frames.
- Describe visible color changes without inferring biological or physical causes.
- Do not describe shot type, camera movement, or lens focal length.
- Do not mention the supplied images, frame numbers, or these instructions.

Prefer 40-100 words, but use fewer for simple or mostly static segments.
Do not add details merely to reach a word count. Maximum 150 words.

Return exactly:
{
  "local_caption": "<caption>"
}

